Low-rank-modified Galerkin methods for the Lyapunov equation

Of all the possible projection methods for solving large-scale Lyapunov matrix equations, Galerkin approaches remain much more popular than minimal-residual ones. This is mainly due to the different nature of the projected problems stemming from these two families of methods. While a Galerkin approach leads to the solution of a low-dimensional matrix equation per iteration, a matrix least-squares problem needs to be solved per iteration in a minimal-residual setting. The significant computational cost of these least-squares problems has steered researchers towards Galerkin methods in spite of the appealing properties of minimal-residual schemes. In this paper we introduce a framework that allows for modifying the Galerkin approach by low-rank, additive corrections to the projected matrix equation problem with the two-fold goal of attaining monotonic convergence rates similar to those of minimal-residual schemes while maintaining essentially the same computational cost of the original Galerkin method. We analyze the well-posedness of our framework and determine possible scenarios where we expect the residual norm attained by two low-rank-modified variants to behave similarly to the one computed by a minimal-residual technique. A panel of diverse numerical examples shows the behavior and potential of our new approach.

==> images/bad_cond_diag_rand_n100_r3/out.txt <==
bad_cond_diag_rand, n = 100, r = 3
residual tolerance: 1e-06
G
Total time: 0.138

G: The solution is not negative semidefinite!
     Eigenvalue farthest from 2.22e-16: 2.0541e-11
     Number of positive eigenvalues: 1

PMR
Total time: 0.2838

PMR: The solution is not negative semidefinite!
     Eigenvalue farthest from 2.22e-16: 7.8567e-16
     Number of positive eigenvalues: 1

MR
Total time: 0.2766

MR: The solution is not negative semidefinite!
     Eigenvalue farthest from 2.22e-16: 9.9505e-07
     Number of positive eigenvalues: 1



==> images/conv_diff_3d_rand_n25_r3/1e2/out.txt <==
conv_diff_3d_rand, n = 25, r = 3
residual tolerance: 1e-06
G
Total time: 3.352


MR
Total time: 5.795

MR: The solution is not positive semidefinite!
     Eigenvalue farthest from -2.22e-16: -7.1828e-09
     Number of negative eigenvalues: 23

PMR
Total time: 3.436




==> images/conv_diff_3d_rand_n25_r3/1e3/out.txt <==
conv_diff_3d_rand, n = 25, r = 3
residual tolerance: 1e-06
G
Total time: 54


MR
Total time: 107.6

MR: The solution is not positive semidefinite!
     Eigenvalue farthest from -2.22e-16: -4.2556e-10
     Number of negative eigenvalues: 111

PMR
Total time: 51.16




==> images/iss_n270_r3/out.txt <==
iss, n = 270, r = 3
residual tolerance: 1e-06
G
Total time: 1.684

G: The solution is not positive semidefinite!
     Eigenvalue farthest from -2.22e-16: -8.5221e-11
     Number of negative eigenvalues: 13

PMR
Total time: 1.679

PMR: The solution is not positive semidefinite!
     Eigenvalue farthest from -2.22e-16: -4.8476e-11
     Number of negative eigenvalues: 13

NKS
Total time: 1.371e+05

NKS: The solution is not positive semidefinite!
     Eigenvalue farthest from -2.22e-16: -3.5748e-11
     Number of negative eigenvalues: 14


Host Name:                 CHONKMONSTER
OS Name:                   Microsoft Windows 10 Pro
OS Version:                10.0.19045 N/A Build 19045
OS Manufacturer:           Microsoft Corporation
OS Configuration:          Standalone Workstation
OS Build Type:             Multiprocessor Free
Registered Owner:          cscadmin
Registered Organization:   N/A
Product ID:                00330-54051-55226-AAOEM
Original Install Date:     13-Jan-22, 18:35:39
System Boot Time:          17-Oct-23, 09:20:22
System Manufacturer:       LENOVO
System Model:              20YQ001EGE
System Type:               x64-based PC
Processor(s):              1 Processor(s) Installed.
                           [01]: Intel64 Family 6 Model 141 Stepping 1 GenuineIntel ~2496 Mhz
BIOS Version:              LENOVO N37ET43W (1.24 ), 25-Nov-22
Windows Directory:         C:\Windows
System Directory:          C:\Windows\system32
Boot Device:               \Device\HarddiskVolume1
System Locale:             de;German (Germany)
Input Locale:              en-us;English (United States)
Time Zone:                 (UTC+01:00) Amsterdam, Berlin, Bern, Rome, Stockholm, Vienna
Total Physical Memory:     32,471 MB
Available Physical Memory: 17,233 MB
Virtual Memory: Max Size:  37,335 MB
Virtual Memory: Available: 6,129 MB
Virtual Memory: In Use:    31,206 MB
Page File Location(s):     C:\pagefile.sys
Domain:                    WORKGROUP
Logon Server:              \\CHONKMONSTER
Hotfix(s):                 19 Hotfix(s) Installed.
                           [01]: KB5030649
                           [02]: KB5027122
                           [03]: KB5000736
                           [04]: KB5011048
                           [05]: KB5011054
                           [06]: KB5012170
                           [07]: KB5015684
                           [08]: KB5031356
                           [09]: KB5007273
                           [10]: KB5020372
                           [11]: KB5022924
                           [12]: KB5023794
                           [13]: KB5025315
                           [14]: KB5026879
                           [15]: KB5028318
                           [16]: KB5028380
                           [17]: KB5029709
                           [18]: KB5031539
                           [19]: KB5003742
Network Card(s):           6 NIC(s) Installed.
                           [01]: Intel(R) Ethernet Controller (3) I225-LM
                                 Connection Name: Ethernet
                                 DHCP Enabled:    Yes
                                 DHCP Server:     192.168.30.45
                                 IP address(es)
                                 [01]: 192.168.33.227
                                 [02]: fe80::592:f589:7683:9baa
                                 [03]: 2003:e5:a743:c700:71ae:99b6:3b4b:348a
                                 [04]: 2003:e5:a743:c700:41d6:1c81:3ab:f6ad
                           [02]: Intel(R) Wi-Fi 6E AX210 160MHz
                                 Connection Name: WLAN
                                 Status:          Media disconnected
                           [03]: Bluetooth Device (Personal Area Network)
                                 Connection Name: Bluetooth-Netzwerkverbindung
                                 Status:          Media disconnected
                           [04]: Wintun Userspace Tunnel
                                 Connection Name: OpenVPN Wintun
                                 Status:          Media disconnected
                           [05]: TAP-Windows Adapter V9
                                 Connection Name: OpenVPN TAP-Windows6
                                 Status:          Media disconnected
                           [06]: OpenVPN Data Channel Offload
                                 Connection Name: OpenVPN Data Channel Offload
                                 Status:          Media disconnected
Hyper-V Requirements:      A hypervisor has been detected. Features required for Hyper-V will not be displayed.



==> images/laplacian_2d_rand_n100_r3/out.txt <==
laplacian_2d_rand, n = 100, r = 3
residual tolerance: 1e-06
G
Total time: 18.85


PMR
Total time: 14.84


MR
Total time: 27.64

MR: The solution is not positive semidefinite!
     Eigenvalue farthest from -2.22e-16: -1.3774e-13
     Number of negative eigenvalues: 8



==> images/log_diag_rand_n1000_r3/out.txt <==
log_diag_rand, n = 1000, r = 3
residual tolerance: 1e-06
G
Total time: 0.1686


PMR
Total time: 0.05734


MR
Total time: 0.07474

MR: The solution is not negative semidefinite!
     Eigenvalue farthest from 2.22e-16: 2.8159e-13
     Number of positive eigenvalues: 6



==> images/rail_1357_n1357_r7/out.txt <==
rail_1357, n = 1357, r = 7
residual tolerance: 1e-06
G
Total time: 126.4


PMR
Total time: 126.4


MR
Total time: 2119




==> images/restarts/bad_cond_diag_rand_n100_r3/out.txt <==
bad_cond_diag_rand, n = 100, r = 3
residual tolerance: 1e-06
G
Total time: 0.1423


PMR
Total time: 0.1282




==> images/restarts/laplacian_2d_rand_n100_r3/out.txt <==
laplacian_2d_rand, n = 100, r = 3
residual tolerance: 1e-06
G
Total time: 11.69


PMR
Total time: 17.61




==> images/restarts/rail_1357_n1357_r7/memmax420/out.txt <==
rail_1357, n = 1357, r = 7
residual tolerance: 1e-06
G
Total time: 27.76


PMR
Total time: 34.01




==> images/restarts/rail_1357_n1357_r7/memmax840/out.txt <==
rail_1357, n = 1357, r = 7
residual tolerance: 1e-06
G
Total time: 78.34


PMR
Total time: 78.19




==> images/test_kron_sum_conj/out.txt <==
Iteration-wise Relative Residuals
(it)     G      |    PMR     |    MR      |    NKS    
------------------------------------------------------
( 1) 6.8629e-01 | 6.4475e-01 | 6.1128e-01 | 6.1128e-01 
( 2) 3.9228e-01 | 3.2687e-01 | 3.0365e-01 | 3.0405e-01 
( 3) 2.6949e-01 | 2.0332e-01 | 1.9005e-01 | 1.9024e-01 
( 4) 2.2077e-01 | 1.4792e-01 | 1.3822e-01 | 1.3841e-01 
( 5) 1.7680e-01 | 1.1311e-01 | 1.0566e-01 | 1.0581e-01 
( 6) 1.4929e-01 | 9.0307e-02 | 8.4321e-02 | 8.4445e-02 
( 7) 1.2278e-01 | 7.3169e-02 | 6.8297e-02 | 6.8396e-02 
( 8) 1.0539e-01 | 6.0091e-02 | 5.6117e-02 | 5.6194e-02 
( 9) 1.0335e-01 | 5.2016e-02 | 4.8535e-02 | 4.8622e-02 
(10) 1.0783e-01 | 4.6071e-02 | 4.2867e-02 | 4.2989e-02 
(11) 1.0344e-01 | 4.1243e-02 | 3.8256e-02 | 3.8412e-02 
(12) 9.9271e-02 | 3.7681e-02 | 3.4888e-02 | 3.5051e-02 
(13) 1.1271e-01 | 3.5295e-02 | 3.2689e-02 | 3.2839e-02 
(14) 9.2663e-02 | 3.2435e-02 | 3.0116e-02 | 3.0252e-02 
(15) 8.8996e-02 | 3.0059e-02 | 2.8053e-02 | 2.8144e-02 
(16) 8.3219e-02 | 2.8039e-02 | 2.6286e-02 | 2.6344e-02 
(17) 7.7638e-02 | 2.6173e-02 | 2.4620e-02 | 2.4657e-02 
(18) 7.0978e-02 | 2.4191e-02 | 2.2793e-02 | 2.2816e-02 
(19) 9.3135e-02 | 2.3116e-02 | 2.1782e-02 | 2.1804e-02 
(20) 1.0737e-01 | 2.2435e-02 | 2.1129e-02 | 2.1159e-02 
(21) 1.0450e-01 | 2.1748e-02 | 2.0470e-02 | 2.0516e-02 
(22) 9.8012e-02 | 2.1079e-02 | 1.9849e-02 | 1.9899e-02 
(23) 8.7834e-02 | 2.0372e-02 | 1.9213e-02 | 1.9260e-02 
(24) 8.9518e-02 | 1.9641e-02 | 1.8560e-02 | 1.8597e-02 
(25) 1.0545e-01 | 1.9132e-02 | 1.8101e-02 | 1.8136e-02 
(26) 7.8688e-02 | 1.8422e-02 | 1.7471e-02 | 1.7497e-02 
(27) 6.7555e-02 | 1.7681e-02 | 1.6804e-02 | 1.6819e-02 
(28) 6.0002e-02 | 1.6847e-02 | 1.6027e-02 | 1.6035e-02 
(29) 6.8614e-02 | 1.6359e-02 | 1.5562e-02 | 1.5567e-02 
(30) 6.0540e-02 | 1.5723e-02 | 1.4947e-02 | 1.4952e-02 
(31) 5.3541e-02 | 1.4958e-02 | 1.4196e-02 | 1.4200e-02 
(32) 5.6173e-02 | 1.4370e-02 | 1.3607e-02 | 1.3611e-02 
(33) 4.8669e-02 | 1.3790e-02 | 1.3029e-02 | 1.3033e-02 
(34) 5.6965e-02 | 1.3394e-02 | 1.2634e-02 | 1.2638e-02 
(35) 5.6628e-02 | 1.3039e-02 | 1.2279e-02 | 1.2286e-02 
(36) 7.0802e-02 | 1.2804e-02 | 1.2040e-02 | 1.2050e-02 
(37) 5.6367e-02 | 1.2442e-02 | 1.1688e-02 | 1.1695e-02 
(38) 5.7878e-02 | 1.2106e-02 | 1.1367e-02 | 1.1376e-02 
(39) 4.2404e-02 | 1.1323e-02 | 1.0626e-02 | 1.0637e-02 
(40) 2.9926e-02 | 1.0602e-02 | 9.9498e-03 | 9.9570e-03 
(41) 3.7689e-02 | 1.0213e-02 | 9.5826e-03 | 9.5897e-03 
(42) 3.1469e-02 | 9.7299e-03 | 9.1318e-03 | 9.1370e-03 
(43) 3.9921e-02 | 9.2988e-03 | 8.7341e-03 | 8.7376e-03 
(44) 3.0603e-02 | 7.7677e-03 | 7.3481e-03 | 7.3491e-03 
(45) 1.4659e-02 | 6.2363e-03 | 5.9786e-03 | 5.9801e-03 
(46) 1.2120e-02 | 5.3767e-03 | 5.1983e-03 | 5.1996e-03 
(47) 5.3607e-03 | 3.7351e-03 | 3.6560e-03 | 3.6565e-03 
(48) 5.0699e-03 | 3.0104e-03 | 2.9629e-03 | 2.9632e-03 
(49) 1.0686e-02 | 2.8980e-03 | 2.8543e-03 | 2.8548e-03 
(50) 7.0699e-14 | 5.5865e-14 | 7.8170e-14 | 5.5956e-14 


==> images/vary_r/conv_diff_3d_rand_n25/out.txt <==
conv_diff_3d_rand, n = 25, r = 1, 2, 4, 8, 16
residual tolerance: 1e-06
Timings
	G			MR			PMR			

	2.3203		1.2541		0.7511		
	2.5123		3.1629		2.3876		
	8.4442		11.4751		6.1966		
	21.5913		99.5476		19.2761		
	64.7896		2159.8453		61.4507		

Iteration Counts
	G		MR		PMR		

	 68		 67		 67		
	 69		 68		 68		
	 67		 65		 65		
	 63		 62		 62		
	 59		 58		 58		


==> images/vary_r/laplacian_2d_rand_n100/out.txt <==
laplacian_2d_rand, n = 100, r = 1, 2, 4, 8, 16
residual tolerance: 1e-06
Timings
	G			MR			PMR			

	5.3657		3.4609		3.5413		
	17.3507		15.8329		15.6143		
	38.3385		60.5821		32.7151		
	87.9468		601.3779		79.7722		
	153.0651		8367.5419		145.9963		

Iteration Counts
	G		MR		PMR		

	158		139		141		
	164		152		152		
	136		128		128		
	116		112		112		
	 88		 86		 86		

